Information Content of Higher-Order Galaxy Correlation Functions

The shapes of galaxy N-point correlation functions can be used as standard rulers to constrain the distance-redshift relationship and thence the expansion rate of the Universe. The cosmological density fields traced by late-time galaxy formation are initially nearly Gaussian, and hence all the cosmological information can be extracted from their 2-Point Correlation Function (2PCF) or its Fourier-space analog the power spectrum. Subsequent nonlinear evolution under gravity, as well as halo and then galaxy formation, generate higher-order correlation functions. Since the mapping of the initial to the final density field is, on large scales, invertible, it is often claimed that the information content of the initial field's power spectrum is equal to that of all the higher-order functions of the final, nonlinear field. This claim implies that reconstruction of the initial density field from the nonlinear field renders analysis of higher-order correlation functions of the latter superfluous. We here show that this claim is false when the N-point functions are used as standard rulers. Constraints available from joint analysis of the galaxy power spectrum and bispectrum (Fourier-space analog of the 3-Point Correlation Function) can, in some cases, exceed those offered by the initial power spectrum even when the reconstruction is perfect. We provide a mathematical justification for this claim and also demonstrate it using a large suite of N-body simulations. In particular, we show that for the z = 0 real-space matter field in the limit of vanishing shot noise, taking modes up to k_max = 0.2 h/Mpc, using the bispectrum alone offers a factor of two reduction in the variance on the cosmic distance scale relative to that available from the power spectrum.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
